Dynamic Information Provision: Rewarding the Past and Guiding the Future

I study the optimal provision of information in a long-term relationship between a sender and a receiver. The sender observes a persistent, evolving state and commits to send signals over time to the receiver, who sequentially chooses public actions that affect the welfare of both players. I solve for the sender's optimal policy in closed form: the sender reports the value of the state with a delay that shrinks over time and eventually vanishes. Even when the receiver knows the current state, the sender retains leverage by threatening to conceal the future evolution of the state.

==> state_plot_a.csv <==
-0.5,2.849340033
-0.499,2.861999897
-0.498,2.808801227
-0.497,2.83500579
-0.496,2.869019044
-0.495,2.800313763
-0.494,2.777908316
-0.493,2.752167589
-0.492,2.773148193
-0.491,2.748256232
-0.49,2.752724997
-0.489,2.722080886
-0.488,2.741602047
-0.487,2.725445971
-0.486,2.795347389
-0.485,2.82432152
-0.484,2.780683452
-0.483,2.76165888
-0.482,2.738781677
-0.481,2.712336732
-0.48,2.736623578
-0.479,2.734060527
-0.478,2.760562445
-0.477,2.78850256
-0.476,2.812143004
-0.475,2.870695348
-0.474,2.817985035
-0.473,2.835173016
-0.472,2.791309879
-0.471,2.785447882
-0.47,2.775974779
-0.469,2.778883544
-0.468,2.812116619
-0.467,2.864233813
-0.466,2.825709624
-0.465,2.776945513
-0.464,2.815417076
-0.463,2.806828029
-0.462,2.82983574
-0.461,2.835797753
-0.46,2.860101865
-0.459,2.850612784
-0.458,2.836229537
-0.457,2.79013538
-0.456,2.805358249
-0.455,2.717505801
-0.454,2.699032308
-0.453,2.677518094
-0.452,2.761639264
-0.451,2.743443079
-0.45,2.779016009
-0.449,2.758871987
-0.448,2.720835394
-0.447,2.757832993
-0.446,2.773322645
-0.445,2.740541912
-0.444,2.749692826
-0.443,2.765599774
-0.442,2.788461075
-0.441,2.804892357
-0.44,2.797720917
-0.439,2.805724165
-0.438,2.818052193
-0.437,2.77421333
-0.436,2.788502088
-0.435,2.829130666
-0.434,2.865427677
-0.433,2.875007391
-0.432,2.87582626
-0.431,2.848412105
-0.43,2.830527733
-0.429,2.855905798
-0.428,2.85583622
-0.427,2.839264656
-0.426,2.901509901
-0.425,2.886848731
-0.424,2.88152374
-0.423,2.90269552
-0.422,2.935813386
-0.421,2.974451411
-0.42,2.979736417
-0.419,2.943084392
-0.418,2.947171095
-0.417,2.966606652
-0.416,2.960717914
-0.415,2.956387987
-0.414,3.01182139
-0.413,3.011961619
-0.412,2.978966519
-0.411,2.991233359
-0.41,2.97659257
-0.409,2.964357036
-0.408,2.983859228
-0.407,2.929946734
-0.406,2.961482379
-0.405,2.971053778
-0.404,2.9870194
-0.403,2.985653557
-0.402,3.059567942
-0.401,3.042701045
-0.4,3.037371429
-0.399,2.967907219
-0.398,2.917836557
-0.397,2.904927012
-0.396,2.896858674
-0.395,2.917859319
-0.394,2.958350689
-0.393,2.956270283
-0.392,2.919327
-0.391,2.92727125
-0.39,2.900047792
-0.389,2.897905418
-0.388,2.913320236
-0.387,2.935673738
-0.386,2.955137871
-0.385,2.945563528
-0.384,2.952042182
-0.383,2.951501459
-0.382,2.918418064
-0.381,2.992229941
-0.38,3.000040754
-0.379,3.012275445
-0.378,2.989212614
-0.377,3.005643773
-0.376,3.005558593
-0.375,3.046513528
-0.374,3.088312089
-0.373,3.080503544
-0.372,3.039973233
-0.371,3.050389108
-0.37,3.074043317
-0.369,3.13529071
-0.368,3.134226638
-0.367,3.05640702
-0.366,3.058207888
-0.365,3.075869752
-0.364,3.059270716
-0.363,3.051789217
-0.362,3.02467962
-0.361,2.970999669
-0.36,2.931350054
-0.359,2.939864462
-0.358,2.947036328
-0.357,2.969242245
-0.356,2.942609553
-0.355,2.91457044
-0.354,2.906656984
-0.353,2.930800887
-0.352,2.902893331
-0.351,2.921951884
-0.35,2.966530767
-0.349,2.938600331
-0.348,2.969712929
-0.347,2.93413391
-0.346,2.905290083
-0.345,2.950940165
-0.344,2.966048953
-0.343,3.027782329
-0.342,3.036314622
-0.341,3.008072553
-0.34,3.010106281
-0.339,2.992439203
-0.338,2.974243539
-0.337,2.952444488
-0.336,2.907197363
-0.335,2.895901775
-0.334,2.893308613
-0.333,2.923709322
-0.332,2.88512337
-0.331,2.906154755
-0.33,2.901999001
-0.329,2.933710805
-0.328,3.020766508
-0.327,3.00526901
-0.326,3.019961467
-0.325,2.996607934
-0.324,2.982542961
-0.323,2.93734227
-0.322,2.880784081
-0.321,2.90201721
-0.32,2.945678145
-0.319,2.904925287
-0.318,2.902341301
-0.317,2.842426647
-0.316,2.81803829
-0.315,2.847425023
-0.314,2.931223719
-0.313,2.984687455
-0.312,3.002932584
-0.311,3.075517205
-0.31,3.04942117
-0.309,3.111406846
-0.308,3.074935638
-0.307,3.057851347
-0.306,3.02277471
-0.305,3.031872839
-0.304,3.02659872
-0.303,2.991313095
-0.302,2.956126559
-0.301,2.993249819
-0.3,3.007515147
-0.299,2.963995496
-0.298,2.946926572
-0.297,2.947618811
-0.296,2.95816745
-0.295,2.933597231
-0.294,2.861134027
-0.293,2.849352647
-0.292,2.904430457
-0.291,2.923145219
-0.29,2.901349936
-0.289,2.85988447
-0.288,2.878282315
-0.287,2.980920308
-0.286,2.958671733
-0.285,3.006983913
-0.284,2.986643602
-0.283,3.013180295
-0.282,3.032092975
-0.281,3.037297317
-0.28,2.998686144
-0.279,2.941800776
-0.278,2.913485121
-0.277,2.917468667
-0.276,2.939636659
-0.275,2.917175245
-0.274,2.926010443
-0.273,2.945042186
-0.272,2.942664702
-0.271,2.969616161
-0.27,3.004158995
-0.269,2.985080046
-0.268,2.963614195
-0.267,2.982832036
-0.266,2.991954585
-0.265,2.958114129
-0.264,2.942446157
-0.263,2.937564621
-0.262,2.949007849
-0.261,2.934106718
-0.26,2.936304604
-0.259,2.884181701
-0.258,2.868535075
-0.257,2.833540795
-0.256,2.818502396
-0.255,2.850103549
-0.254,2.857727644
-0.253,2.857432409
-0.252,2.863600784
-0.251,2.823999512
-0.25,2.803600109
-0.249,2.813326119
-0.248,2.834793656
-0.247,2.790680989
-0.246,2.782050367
-0.245,2.761737806
-0.244,2.763367191
-0.243,2.762723664
-0.242,2.708053848
-0.241,2.707504409
-0.24,2.703015925
-0.239,2.694640054
-0.238,2.67409876
-0.237,2.682794351
-0.236,2.71589489
-0.235,2.747737901
-0.234,2.711527481
-0.233,2.706196481
-0.232,2.696300069
-0.231,2.628064022
-0.23,2.623812447
-0.229,2.649055757
-0.228,2.619009116
-0.227,2.573811082
-0.226,2.539007338
-0.225,2.553676759
-0.224,2.556254443
-0.223,2.533255044
-0.222,2.529242062
-0.221,2.509099237
-0.22,2.484201587
-0.219,2.537798719
-0.218,2.548407712
-0.217,2.536833313
-0.216,2.557225537
-0.215,2.548973783
-0.214,2.560017503
-0.213,2.516889075
-0.212,2.524707025
-0.211,2.509549248
-0.21,2.57608343
-0.209,2.575361724
-0.208,2.61611274
-0.207,2.593402382
-0.206,2.649984736
-0.205,2.67245615
-0.204,2.634936096
-0.203,2.682568736
-0.202,2.694470365
-0.201,2.664830765
-0.2,2.696356202
-0.199,2.684187356
-0.198,2.634018608
-0.197,2.645878198
-0.196,2.629152641
-0.195,2.626064508
-0.194,2.563382965
-0.193,2.576646057
-0.192,2.59534505
-0.191,2.609312562
-0.19,2.608342608
-0.189,2.585488794
-0.188,2.644067278
-0.187,2.664352703
-0.186,2.685337333
-0.185,2.681036133
-0.184,2.653234197
-0.183,2.617089681
-0.182,2.595078058
-0.181,2.596390253
-0.18,2.641683685
-0.179,2.614349342
-0.178,2.64879679
-0.177,2.55259199
-0.176,2.598833454
-0.175,2.602132319
-0.174,2.636381396
-0.173,2.655465191
-0.172,2.682151913
-0.171,2.69039023
-0.17,2.718161704
-0.169,2.760598293
-0.168,2.760920663
-0.167,2.700821474
-0.166,2.706265582
-0.165,2.672543224
-0.164,2.666066516
-0.163,2.648581247
-0.162,2.630227609
-0.161,2.603042419
-0.16,2.589010785
-0.159,2.563584603
-0.158,2.539058265
-0.157,2.520359891
-0.156,2.521212058
-0.155,2.579182529
-0.154,2.555739241
-0.153,2.568258553
-0.152,2.555808754
-0.151,2.564332281
-0.15,2.580486554
-0.149,2.609710224
-0.148,2.582483298
-0.147,2.562400206
-0.146,2.524461698
-0.145,2.529456255
-0.144,2.539394369
-0.143,2.507549189
-0.142,2.570079101
-0.141,2.586117199
-0.14,2.618710881
-0.139,2.645897461
-0.138,2.633718948
-0.137,2.647416828
-0.136,2.666147622
-0.135,2.657303073
-0.134,2.646739013
-0.133,2.647749545
-0.132,2.6603422
-0.131,2.605105904
-0.13,2.681146045
-0.129,2.683159995
-0.128,2.685592339
-0.127,2.692657008
-0.126,2.744782296
-0.125,2.742894005
-0.124,2.788602624
-0.123,2.798292333
-0.122,2.816385282
-0.121,2.821131735
-0.12,2.797151272
-0.119,2.811302015
-0.118,2.792632174
-0.117,2.78564383
-0.116,2.766795605
-0.115,2.769959521
-0.114,2.818293337
-0.113,2.775927674
-0.112,2.753339859
-0.111,2.74653769
-0.11,2.720376134
-0.109,2.75023474
-0.108,2.770593031
-0.107,2.764259054
-0.106,2.749462366
-0.105,2.739086852
-0.104,2.730475369
-0.103,2.744725524
-0.102,2.708783198
-0.101,2.69940529
-0.1,2.708235217
-0.099,2.704359964
-0.098,2.722827475
-0.097,2.713290198
-0.096,2.681143527
-0.095,2.644095482
-0.094,2.61601381
-0.093,2.605348063
-0.092,2.573200458
-0.091,2.560716693
-0.09,2.522320761
-0.089,2.45810789
-0.088,2.468792547
-0.087,2.48620102
-0.086,2.514668455
-0.085,2.521297078
-0.084,2.502866709
-0.083,2.43848741
-0.082,2.397981683
-0.081,2.388447019
-0.08,2.377326276
-0.079,2.36621701
-0.078,2.370251033
-0.077,2.346933494
-0.076,2.351125071
-0.075,2.324141949
-0.074,2.342782245
-0.073,2.33670489
-0.072,2.358545629
-0.071,2.383131897
-0.07,2.339079867
-0.069,2.311178778
-0.068,2.351769572
-0.067,2.316763946
-0.066,2.290815304
-0.065,2.253210427
-0.064,2.248495648
-0.063,2.30157355
-0.062,2.339759471
-0.061,2.367829147
-0.06,2.373273746
-0.059,2.338340476
-0.058,2.305402431
-0.057,2.309075499
-0.056,2.270893791
-0.055,2.269657913
-0.054,2.286946094
-0.053,2.284834872
-0.052,2.242082763
-0.051,2.260339765
-0.05,2.231839048
-0.049,2.196927357
-0.048,2.229213879
-0.047,2.218078632
-0.046,2.23551176
-0.045,2.24599288
-0.044,2.225718285
-0.043,2.242653292
-0.042,2.243030059
-0.041,2.286483283
-0.04,2.348120668
-0.039,2.369143447
-0.038,2.369410791
-0.037,2.38578858
-0.036,2.414328581
-0.035,2.424602156
-0.034,2.407894086
-0.033,2.448198652
-0.032,2.379542121
-0.031,2.363455195
-0.03,2.366242158
-0.029,2.405869544
-0.028,2.388765737
-0.027,2.369438837
-0.026,2.375555566
-0.025,2.343590374
-0.024,2.294870851
-0.023,2.230766258
-0.022,2.247577598
-0.021,2.259012036
-0.02,2.248377339
-0.019,2.254246314
-0.018,2.217007982
-0.017,2.181486619
-0.016,2.178042446
-0.015,2.178359807
-0.014,2.213010848
-0.013,2.221960395
-0.012,2.234102183
-0.011,2.268882616
-0.01,2.302661702
-0.009,2.289136208
-0.008,2.278009257
-0.007,2.272630386
-0.006,2.258977096
-0.005,2.234042738
-0.004,2.290978168
-0.003,2.27238009
-0.002,2.248763169
-0.001,2.262787812
0,2.260317465
0.001,2.188829892
0.002,2.162040235
0.003,2.215940499
0.004,2.249826162
0.005,2.26111171
0.006,2.15087794
0.007,2.164119686
0.008,2.130754798
0.009,2.109395247
0.01,2.122104437
0.011,2.03462824
0.012,2.01599458
0.013,2.023117724
0.014,2.115989458
0.015,2.118910238
0.016,2.105457328
0.017,2.101958506
0.018,2.009232348
0.019,2.008127767
0.02,1.972852114
0.021,1.96422128
0.022,1.964439506
0.023,1.888785697
0.024,1.739199423
0.025,1.710002045
0.026,1.786018839
0.027,1.748340914
0.028,1.656825195
0.029,1.585552598
0.03,1.470500852
0.031,1.386232473
0.032,1.505778854
0.033,1.529121182
0.034,1.458153861
0.035,1.400182487
0.036,1.469177049
0.037,1.388422192
0.038,1.242629891
0.039,1.130069963
0.04,0.946515804
0.041,0.931357853
0.042,0.95340486
0.043,0.902057339
0.044,0.94074382
0.045,0.90064936
0.046,0.809491884
0.047,0.81049434
0.048,0.855432048
0.049,0.872214581
0.05,0.91548798
0.051,0.995463803
0.052,1.147703289
0.053,1.130939344
0.054,1.013955981
0.055,0.889841344
0.056,0.874650113
0.057,0.840673932
0.058,0.853557123
0.059,0.823303969
0.06,0.70450168
0.061,0.752532543
0.062,0.739883373
0.063,0.762352689
0.064,0.83833396
0.065,0.91335782
0.066,0.823491944
0.067,0.85272296
0.068,0.864078891
0.069,0.797648627
0.07,0.850642685
0.071,0.671105054
0.072,0.681722779
0.073,0.740710451
0.074,0.809560099
0.075,0.769572703
0.076,0.775870563
0.077,0.839214183
0.078,0.734204055
0.079,0.631719257
0.08,0.54542656
0.081,0.585071623
0.082,0.646733182
0.083,0.630325772
0.084,0.488801638
0.085,0.441413914
0.086,0.488912055
0.087,0.519222029
0.088,0.518655522
0.089,0.574603078
0.09,0.569011312
0.091,0.566895872
0.092,0.518736749
0.093,0.523584666
0.094,0.598018565
0.095,0.609402724
0.096,0.699884033
0.097,0.756898109
0.098,0.800180314
0.099,0.914319106
0.1,0.828252245
0.101,0.861633966
0.102,0.83667381
0.103,0.920242929
0.104,0.913030607
0.105,0.872666397
0.106,0.907676184
0.107,0.964047734
0.108,0.962923033
0.109,0.87213109
0.11,0.896511649
0.111,0.838544862
0.112,0.790978133
0.113,0.790167826
0.114,0.775418156
0.115,0.788047275
0.116,0.8988931
0.117,0.900796107
0.118,0.98185971
0.119,0.905313697
0.12,0.770772014
0.121,0.875498375
0.122,0.848986955
0.123,0.849589357
0.124,0.873782755
0.125,0.921905336
0.126,0.915051726
0.127,0.965302548
0.128,0.950627367
0.129,0.993168133
0.13,1.037789098
0.131,0.98636482
0.132,1.105936464
0.133,1.010833566
0.134,0.908290468
0.135,0.967843514
0.136,1.002875575
0.137,1.026634107
0.138,1.04527632
0.139,1.074133205
0.14,1.019465993
0.141,1.007079901
0.142,1.047724937
0.143,1.047389785
0.144,1.018872839
0.145,1.034012491
0.146,1.110396041
0.147,1.22548091
0.148,1.241326092
0.149,1.323663298
0.15,1.425469871
0.151,1.480363046
0.152,1.554405517
0.153,1.529254111
0.154,1.529037552
0.155,1.50471797
0.156,1.563091739
0.157,1.601077477
0.158,1.601569116
0.159,1.60344006
0.16,1.598376152
0.161,1.558320748
0.162,1.481057646
0.163,1.501194553
0.164,1.495494901
0.165,1.576976551
0.166,1.625750192
0.167,1.647195842
0.168,1.63707179
0.169,1.708485431
0.17,1.814722369
0.171,1.850829267
0.172,1.862701896
0.173,1.94916574
0.174,1.972643756
0.175,1.984534769
0.176,1.977052603
0.177,1.962094706
0.178,1.990543158
0.179,1.993210865
0.18,1.883899203
0.181,1.806445626
0.182,1.825936723
0.183,1.823513498
0.184,1.884870848
0.185,1.981750351
0.186,2.025856028
0.187,2.099266556
0.188,2.131933502
0.189,2.001368979
0.19,1.954558071
0.191,1.919546251
0.192,2.025714109
0.193,2.072615452
0.194,1.972905564
0.195,1.846022098
0.196,1.792347506
0.197,1.760906363
0.198,1.771962447
0.199,1.91422878
0.2,1.962164197
0.201,2.021679764
0.202,2.012418622
0.203,1.967505791
0.204,1.976550187
0.205,1.989139559
0.206,1.903494776
0.207,1.781947368
0.208,1.686691697
0.209,1.76356745
0.21,1.692277015
0.211,1.653073241
0.212,1.660482925
0.213,1.722444647
0.214,1.784198517
0.215,1.823681367
0.216,1.880463057
0.217,1.821859311
0.218,1.800869372
0.219,1.740476849
0.22,1.87946833
0.221,1.889664983
0.222,1.87743677
0.223,1.941140816
0.224,1.94606571
0.225,1.985603052
0.226,2.001884144
0.227,2.013678238
0.228,2.113357372
0.229,2.169182884
0.23,2.156822632
0.231,2.283514094
0.232,2.314545905
0.233,2.291912598
0.234,2.335658969
0.235,2.295982861
0.236,2.302228915
0.237,2.365773108
0.238,2.485614927
0.239,2.403869881
0.24,2.422575935
0.241,2.453425085
0.242,2.457105568
0.243,2.521275468
0.244,2.657493974
0.245,2.654296784
0.246,2.513973316
0.247,2.511834627
0.248,2.527108427
0.249,2.536121243
0.25,2.630572272
0.251,2.600855612
0.252,2.485437865
0.253,2.559283167
0.254,2.503797759
0.255,2.563111252
0.256,2.629544106
0.257,2.580754283
0.258,2.553167913
0.259,2.573891501
0.26,2.618101692
0.261,2.674577488
0.262,2.786422762
0.263,2.834968156
0.264,2.901464945
0.265,2.977560477
0.266,2.995618466
0.267,2.977956385
0.268,3.00662599
0.269,3.002977951
0.27,3.014993709
0.271,2.971688332
0.272,2.990678803
0.273,2.981606315
0.274,3.022485201
0.275,3.021956919
0.276,3.067342269
0.277,2.966592347
0.278,3.018116824
0.279,3.065024279
0.28,3.108479523
0.281,3.115653688
0.282,3.178800096
0.283,3.165127534
0.284,3.151820196
0.285,3.073656881
0.286,3.115646635
0.287,3.067590458
0.288,3.107674869
0.289,3.123351318
0.29,3.157137548
0.291,3.209903147
0.292,3.210886714
0.293,3.135368719
0.294,3.189966287
0.295,3.169617345
0.296,3.218585446
0.297,3.21629485
0.298,3.238693009
0.299,3.292298838
0.3,3.32578224
0.301,3.270364452
0.302,3.146929144
0.303,3.201739252
0.304,3.16104855
0.305,3.10512752
0.306,2.936521304
0.307,2.900280326
0.308,2.814968127
0.309,2.757034297
0.31,2.790559246
0.311,2.826306
0.312,2.87540689
0.313,3.025755309
0.314,3.014620241
0.315,3.024510469
0.316,3.066079371
0.317,3.138715949
0.318,3.162585059
0.319,3.115230957
0.32,3.108815071
0.321,3.041169531
0.322,3.003637545
0.323,2.972553825
0.324,2.95559223
0.325,2.996091677
0.326,3.004468558
0.327,3.061107378
0.328,2.960736845
0.329,2.869951261
0.33,2.882233318
0.331,2.917123955
0.332,2.911300333
0.333,2.966701995
0.334,2.877914434
0.335,2.947817618
0.336,2.918405777
0.337,2.910355607
0.338,2.927882963
0.339,2.94090348
0.34,2.892652009
0.341,2.854524152
0.342,2.903247607
0.343,2.793782271
0.344,2.722875163
0.345,2.660647295
0.346,2.486548323
0.347,2.450361327
0.348,2.445931938
0.349,2.34710444
0.35,2.311290916
0.351,2.423232425
0.352,2.482961488
0.353,2.468047532
0.354,2.569462274
0.355,2.598812282
0.356,2.659777341
0.357,2.63424203
0.358,2.599869113
0.359,2.551769425
0.36,2.519120825
0.361,2.572143949
0.362,2.586695539
0.363,2.465202777
0.364,2.45151525
0.365,2.454968099
0.366,2.325915857
0.367,2.373520556
0.368,2.442604835
0.369,2.481271592
0.37,2.472425909
0.371,2.469090388
0.372,2.53390868
0.373,2.600084283
0.374,2.691225145
0.375,2.756197425
0.376,2.709305451
0.377,2.580312152
0.378,2.584419165
0.379,2.511378373
0.38,2.491434669
0.381,2.530769477
0.382,2.531342265
0.383,2.529324004
0.384,2.48937225
0.385,2.405129654
0.386,2.331344291
0.387,2.271668265
0.388,2.238870644
0.389,2.251080847
0.39,2.171402683
0.391,2.305499934
0.392,2.41383407
0.393,2.556119367
0.394,2.549768455
0.395,2.623639132
0.396,2.597615757
0.397,2.696695854
0.398,2.809869241
0.399,2.870691219
0.4,2.754820643
0.401,2.827661403
0.402,2.780308331
0.403,2.841206838
0.404,2.835694707
0.405,2.835175363
0.406,2.98449269
0.407,2.971960816
0.408,2.927645814
0.409,3.096120191
0.41,3.087810696
0.411,3.260233172
0.412,3.316882602
0.413,3.430251434
0.414,3.47789281
0.415,3.503969642
0.416,3.516490157
0.417,3.398180317
0.418,3.387802957
0.419,3.317303035
0.42,3.371845494
0.421,3.322673626
0.422,3.41660064
0.423,3.523258239
0.424,3.610567756
0.425,3.702885436
0.426,3.742286745
0.427,3.764909308
0.428,3.712549717
0.429,3.660609891
0.43,3.5705938
0.431,3.55338458
0.432,3.630375254
0.433,3.707024152
0.434,3.637347899
0.435,3.874920128
0.436,3.932311976
0.437,3.87444362
0.438,3.797645095
0.439,3.759270869
0.44,3.700447674
0.441,3.558254939
0.442,3.532604259
0.443,3.59297304
0.444,3.527573166
0.445,3.607061706
0.446,3.645351659
0.447,3.567176755
0.448,3.527622209
0.449,3.497226733
0.45,3.42306591
0.451,3.348802555
0.452,3.290011
0.453,3.235574879
0.454,3.24517557
0.455,3.304304608
0.456,3.17630363
0.457,3.14812966
0.458,2.949243634
0.459,2.944515997
0.46,2.917509909
0.461,2.784981292
0.462,2.667915613
0.463,2.598271984
0.464,2.48253677
0.465,2.50468903
0.466,2.471010952
0.467,2.384236538
0.468,2.29310032
0.469,2.321932568
0.47,2.317532686
0.471,2.259133849
0.472,2.245738175
0.473,2.413641027
0.474,2.465561205
0.475,2.517481519
0.476,2.482162229
0.477,2.414753722
0.478,2.368708437
0.479,2.422217908
0.48,2.311983318
0.481,2.238919834
0.482,2.197411699
0.483,2.207146944
0.484,2.17434544
0.485,2.194811505
0.486,2.14798037
0.487,2.159871039
0.488,2.049362027
0.489,2.018599427
0.49,2.050247121
0.491,2.121610463
0.492,2.081838984
0.493,1.926694093
0.494,1.873765708
0.495,1.84802807
0.496,1.812082218
0.497,1.80746927
0.498,1.879810604
0.499,1.934287364
0.5,1.982905789

==> state_plot_b.csv <==
0.5,1.982905789
0.501,1.953763954
0.502,1.982363765
0.503,1.991084675
0.504,1.96406822
0.505,1.941409159
0.506,1.927588032
0.507,1.995382151
0.508,2.018670688
0.509,1.972390403
0.51,1.938810027
0.511,1.810702993
0.512,1.809509426
0.513,1.821443295
0.514,1.903493305
0.515,1.785313778
0.516,1.836160301
0.517,1.895119012
0.518,1.955871614
0.519,1.947742922
0.52,1.964562331
0.521,1.95982847
0.522,1.860178593
0.523,1.890839356
0.524,1.844664516
0.525,1.861513751
0.526,1.902731437
0.527,1.787100963
0.528,1.753532395
0.529,1.745477139
0.53,1.733620286
0.531,1.694261514
0.532,1.787768793
0.533,1.865632259
0.534,1.838700663
0.535,1.841949571
0.536,1.751413306
0.537,1.717461128
0.538,1.644622442
0.539,1.62846446
0.54,1.61726457
0.541,1.665667866
0.542,1.522071358
0.543,1.619988476
0.544,1.589010657
0.545,1.583672461
0.546,1.543146408
0.547,1.530550632
0.548,1.548618316
0.549,1.617914219
0.55,1.628778855
0.551,1.615481068
0.552,1.713212533
0.553,1.810952245
0.554,1.744200135
0.555,1.754967135
0.556,1.831639474
0.557,1.768325971
0.558,1.882312017
0.559,1.986664467
0.56,1.932148894
0.561,1.980762199
0.562,1.924232477
0.563,1.847649124
0.564,1.882553523
0.565,1.900778805
0.566,1.858659731
0.567,1.962583132
0.568,1.884526164
0.569,1.83027409
0.57,1.761281602
0.571,1.78545313
0.572,1.807722048
0.573,1.746537207
0.574,1.845834662
0.575,1.744243897
0.576,1.69961592
0.577,1.696579616
0.578,1.662963492
0.579,1.715026085
0.58,1.727995433
0.581,1.745454576
0.582,1.876914108
0.583,1.780985649
0.584,1.805305286
0.585,1.875399618
0.586,1.862711315
0.587,1.811847431
0.588,1.861124517
0.589,1.880134298
0.59,1.906525495
0.591,1.900164033
0.592,2.043801889
0.593,2.001422386
0.594,1.954556159
0.595,1.998069693
0.596,1.945643316
0.597,1.986872145
0.598,1.96036794
0.599,2.037510585
0.6,2.071488079
0.601,2.105295392
0.602,2.078661042
0.603,2.038710488
0.604,2.022801488
0.605,1.9510743
0.606,1.941911188
0.607,1.968307114
0.608,1.987898724
0.609,1.979312046
0.61,1.989403388
0.611,1.981274159
0.612,2.103738769
0.613,2.299309803
0.614,2.251733981
0.615,2.276091247
0.616,2.234936727
0.617,2.198932937
0.618,2.101833416
0.619,2.176088925
0.62,2.169401353
0.621,2.177879091
0.622,2.175271134
0.623,2.133990573
0.624,2.048364165
0.625,2.041314476
0.626,2.043257521
0.627,1.963347225
0.628,1.984327458
0.629,2.028885455
0.63,2.019079734
0.631,1.985593617
0.632,1.964696628
0.633,1.961322662
0.634,1.886836454
0.635,1.921916948
0.636,1.903714652
0.637,1.965101714
0.638,1.90560673
0.639,1.893208176
0.64,1.967866319
0.641,1.971253315
0.642,1.974054171
0.643,1.903205849
0.644,1.83041766
0.645,1.921164592
0.646,1.913531793
0.647,1.858055406
0.648,1.870204257
0.649,1.914047966
0.65,1.919575304
0.651,1.876371474
0.652,1.905638288
0.653,1.831100697
0.654,1.798440003
0.655,1.777226448
0.656,1.749118856
0.657,1.818647447
0.658,1.808560893
0.659,1.758533539
0.66,1.794138607
0.661,1.755328433
0.662,1.761751265
0.663,1.648563761
0.664,1.77670372
0.665,1.685965012
0.666,1.669164605
0.667,1.623834767
0.668,1.642849283
0.669,1.759363632
0.67,1.680533807
0.671,1.699590877
0.672,1.725431903
0.673,1.680548935
0.674,1.641304033
0.675,1.700036228
0.676,1.652880358
0.677,1.683635763
0.678,1.624920773
0.679,1.679739828
0.68,1.725956544
0.681,1.752065267
0.682,1.753388821
0.683,1.687823088
0.684,1.650962131
0.685,1.661364903
0.686,1.613690714
0.687,1.566489877
0.688,1.556128967
0.689,1.548309769
0.69,1.459458098
0.691,1.483972556
0.692,1.441137226
0.693,1.462871274
0.694,1.468103242
0.695,1.456634894
0.696,1.418060253
0.697,1.326473172
0.698,1.211248471
0.699,1.321994107
0.7,1.215061478
0.701,1.292459447
0.702,1.286880693
0.703,1.288110944
0.704,1.231458385
0.705,1.19310649
0.706,1.145092639
0.707,1.270117618
0.708,1.173553158
0.709,1.209044753
0.71,1.18246489
0.711,1.16648744
0.712,1.136570208
0.713,1.181146694
0.714,1.049158607
0.715,1.123957912
0.716,1.050572473
0.717,1.057344219
0.718,1.111846465
0.719,1.112085642
0.72,1.057914831
0.721,1.082388385
0.722,0.987551379
0.723,0.997394577
0.724,0.994021884
0.725,1.059996599
0.726,1.080029142
0.727,1.04314601
0.728,1.105331299
0.729,1.076438144
0.73,1.070088438
0.731,1.127912895
0.732,1.11942124
0.733,1.138312183
0.734,1.120743702
0.735,1.178698408
0.736,1.255864453
0.737,1.220510192
0.738,1.237211613
0.739,1.300730801
0.74,1.357176101
0.741,1.301361872
0.742,1.408181602
0.743,1.412302336
0.744,1.368312717
0.745,1.352517469
0.746,1.322512687
0.747,1.277020613
0.748,1.269238232
0.749,1.327284233
0.75,1.373573565
0.751,1.310453712
0.752,1.347896178
0.753,1.39589427
0.754,1.478646836
0.755,1.386029427
0.756,1.420977796
0.757,1.441216996
0.758,1.328044963
0.759,1.204011565
0.76,1.240450375
0.761,1.354173304
0.762,1.326786298
0.763,1.216823414
0.764,1.101524387
0.765,1.1314884
0.766,1.057475882
0.767,1.040055466
0.768,1.11528827
0.769,1.122200693
0.77,1.054768245
0.771,0.984958999
0.772,0.982092639
0.773,0.922324097
0.774,0.93401022
0.775,0.985257132
0.776,1.078559965
0.777,1.115251708
0.778,1.022649716
0.779,1.027641797
0.78,1.004892727
0.781,1.089218723
0.782,1.170097337
0.783,1.29147182
0.784,1.260679601
0.785,1.300271139
0.786,1.301271184
0.787,1.293928417
0.788,1.306905773
0.789,1.330009562
0.79,1.346064884
0.791,1.331862609
0.792,1.400342525
0.793,1.311173298
0.794,1.28334435
0.795,1.31388584
0.796,1.299181406
0.797,1.380838047
0.798,1.426858869
0.799,1.485538747
0.8,1.529728567
0.801,1.558475147
0.802,1.46285919
0.803,1.617536606
0.804,1.65891055
0.805,1.692878541
0.806,1.693623244
0.807,1.584045428
0.808,1.571548477
0.809,1.564459588
0.81,1.516406677
0.811,1.609556355
0.812,1.525986359
0.813,1.539604272
0.814,1.512744289
0.815,1.442086881
0.816,1.314562723
0.817,1.345813508
0.818,1.34337901
0.819,1.278535358
0.82,1.250790755
0.821,1.229084722
0.822,1.292239006
0.823,1.231985777
0.824,1.178057702
0.825,1.185536775
0.826,1.130816278
0.827,1.113572206
0.828,1.130531401
0.829,1.058958743
0.83,1.151545047
0.831,1.110817104
0.832,1.121533344
0.833,1.133602799
0.834,1.066245124
0.835,1.07358539
0.836,1.017749532
0.837,0.922271504
0.838,0.820743916
0.839,0.925158882
0.84,0.797424243
0.841,0.782773452
0.842,0.669019981
0.843,0.710891622
0.844,0.688653851
0.845,0.752858993
0.846,0.79709051
0.847,0.781837475
0.848,0.832940209
0.849,0.794219447
0.85,0.819930852
0.851,0.861988189
0.852,0.879689247
0.853,0.967576632
0.854,0.904630672
0.855,0.884809321
0.856,0.960864408
0.857,0.840604257
0.858,0.876529234
0.859,0.787626215
0.86,0.805752327
0.861,0.789994144
0.862,0.821879002
0.863,0.782512419
0.864,0.87281728
0.865,0.871268193
0.866,0.835944917
0.867,0.857841625
0.868,0.854665258
0.869,0.940930306
0.87,0.891311245
0.871,0.87834225
0.872,0.888898482
0.873,0.932479197
0.874,0.922969968
0.875,0.92525816
0.876,0.889269741
0.877,0.843467224
0.878,0.714570083
0.879,0.609533981
0.88,0.612839885
0.881,0.681139802
0.882,0.627169072
0.883,0.570504576
0.884,0.584623125
0.885,0.580328874
0.886,0.592239435
0.887,0.537444797
0.888,0.532188162
0.889,0.563464757
0.89,0.443204886
0.891,0.419760319
0.892,0.456476542
0.893,0.493615503
0.894,0.521592981
0.895,0.536032524
0.896,0.432602983
0.897,0.527202437
0.898,0.520664373
0.899,0.686794724
0.9,0.777658248
0.901,0.727989987
0.902,0.837575013
0.903,0.731597357
0.904,0.799010715
0.905,0.876029121
0.906,0.817800522
0.907,0.798635585
0.908,0.799071713
0.909,0.77752875
0.91,0.804670637
0.911,0.760789593
0.912,0.720275646
0.913,0.71638684
0.914,0.792949408
0.915,0.864363013
0.916,0.806650424
0.917,0.711383708
0.918,0.676141358
0.919,0.609923249
0.92,0.603140482
0.921,0.618946964
0.922,0.640545086
0.923,0.620998073
0.924,0.679971115
0.925,0.580630934
0.926,0.494628801
0.927,0.515112191
0.928,0.440682844
0.929,0.518562643
0.93,0.408508308
0.931,0.542303412
0.932,0.57950296
0.933,0.463592633
0.934,0.410628342
0.935,0.396187897
0.936,0.435737929
0.937,0.497278049
0.938,0.441279699
0.939,0.447657072
0.94,0.409195965
0.941,0.420355752
0.942,0.461820434
0.943,0.411399922
0.944,0.370405938
0.945,0.29592595
0.946,0.24984416
0.947,0.106607747
0.948,0.135207701
0.949,0.095811888
0.95,0.121557812
0.951,0.062330015
0.952,-0.029281799
0.953,0.03222157
0.954,0.023846214
0.955,0.043558144
0.956,0.082935806
0.957,0.11456463
0.958,0.170817491
0.959,0.204940291
0.96,0.298137566
0.961,0.266906764
0.962,0.294603758
0.963,0.281697583
0.964,0.261968265
0.965,0.253196247
0.966,0.191737288
0.967,0.162595627
0.968,0.115440176
0.969,0.007674478
0.97,0.012134269
0.971,-0.008043106
0.972,0.053265793
0.973,-0.01903024
0.974,0.044194242
0.975,-0.008233995
0.976,-0.070077816
0.977,-0.021967185
0.978,0.034358218
0.979,0.083451396
0.98,0.083949063
0.981,0.142987772
0.982,0.183573853
0.983,0.302740184
0.984,0.379113261
0.985,0.378628895
0.986,0.255653098
0.987,0.234219672
0.988,0.282776079
0.989,0.195562699
0.99,0.124923408
0.991,-0.000304205
0.992,-0.023689607
0.993,0.025219924
0.994,0.015599173
0.995,-0.091958127
0.996,-0.032698234
0.997,-0.167268653
0.998,-0.180965556
0.999,-0.156161974
1,-0.193868187
1.001,-0.18358122
1.002,-0.234664598
1.003,-0.232553018
1.004,-0.09514101
1.005,-0.143028595
1.006,-0.084540763
1.007,-0.017522572
1.008,-0.079797772
1.009,-0.124041808
1.01,-0.117623698
1.011,-0.028075916
1.012,-0.119450658
1.013,-0.155366047
1.014,-0.175124368
1.015,-0.186846098
1.016,-0.140722285
1.017,-0.072103628
1.018,-0.138010669
1.019,-0.13884765
1.02,-0.280050558
1.021,-0.312863978
1.022,-0.3632432
1.023,-0.375308556
1.024,-0.392111049
1.025,-0.363472409
1.026,-0.322216302
1.027,-0.365977721
1.028,-0.33497365
1.029,-0.266306025
1.03,-0.34045444
1.031,-0.310544387
1.032,-0.343980608
1.033,-0.384833202
1.034,-0.335199026
1.035,-0.325271425
1.036,-0.348089616
1.037,-0.383139462
1.038,-0.315176605
1.039,-0.313235563
1.04,-0.332120303
1.041,-0.350582441
1.042,-0.427690945
1.043,-0.30993975
1.044,-0.384134691
1.045,-0.323930505
1.046,-0.285915974
1.047,-0.304206848
1.048,-0.226941019
1.049,-0.270065765
1.05,-0.299086699
1.051,-0.422931834
1.052,-0.51965369
1.053,-0.36723224
1.054,-0.40339308
1.055,-0.50680021
1.056,-0.387801679
1.057,-0.430395311
1.058,-0.476446258
1.059,-0.576764766
1.06,-0.513564443
1.061,-0.473663992
1.062,-0.418774696
1.063,-0.443643748
1.064,-0.430669489
1.065,-0.467677438
1.066,-0.491244898
1.067,-0.548085743
1.068,-0.558370472
1.069,-0.55352553
1.07,-0.421926771
1.071,-0.503627382
1.072,-0.408425501
1.073,-0.386440082
1.074,-0.350681623
1.075,-0.330844506
1.076,-0.32492843
1.077,-0.391690068
1.078,-0.440215949
1.079,-0.519915153
1.08,-0.415176916
1.081,-0.496146293
1.082,-0.488508666
1.083,-0.291310964
1.084,-0.37294883
1.085,-0.373625931
1.086,-0.365890489
1.087,-0.37822342
1.088,-0.355413706
1.089,-0.261945802
1.09,-0.21762043
1.091,-0.222886772
1.092,-0.068711467
1.093,-0.065210348
1.094,0.00431171
1.095,0.041567993
1.096,0.20684372
1.097,0.240106361
1.098,0.150689767
1.099,0.263847529
1.1,0.326075865
1.101,0.359485019
1.102,0.378893538
1.103,0.427226115
1.104,0.455280248
1.105,0.413257837
1.106,0.32040659
1.107,0.414787785
1.108,0.339761134
1.109,0.396707562
1.11,0.467754996
1.111,0.479615697
1.112,0.37279676
1.113,0.297272399
1.114,0.359902759
1.115,0.421637701
1.116,0.412375356
1.117,0.408024039
1.118,0.426760451
1.119,0.512358927
1.12,0.44746011
1.121,0.550331626
1.122,0.525395739
1.123,0.565502507
1.124,0.474504906
1.125,0.58027515
1.126,0.463256337
1.127,0.470137932
1.128,0.498890808
1.129,0.467440504
1.13,0.537181191
1.131,0.502730938
1.132,0.516852773
1.133,0.608938958
1.134,0.568440809
1.135,0.61165134
1.136,0.70811582
1.137,0.692285853
1.138,0.822098226
1.139,0.839339964
1.14,0.852375579
1.141,0.792439957
1.142,0.79930542
1.143,0.785279348
1.144,0.757837289
1.145,0.760279688
1.146,0.800806339
1.147,0.848111228
1.148,0.814501045
1.149,0.916534358
1.15,0.914657772
1.151,0.903768015
1.152,0.898533686
1.153,0.828846649
1.154,0.954959926
1.155,1.034706991
1.156,1.128458173
1.157,1.066162235
1.158,1.137374494
1.159,1.141560492
1.16,1.096472673
1.161,1.165049656
1.162,1.161845183
1.163,1.107654559
1.164,1.084379571
1.165,1.097294009
1.166,1.047608483
1.167,1.047781964
1.168,1.047671723
1.169,1.01583555
1.17,1.052660399
1.171,1.038847455
1.172,1.084184587
1.173,1.030413823
1.174,1.02388151
1.175,0.960011128
1.176,0.839110949
1.177,0.998299818
1.178,0.92472035
1.179,0.869099834
1.18,0.867767788
1.181,0.753894135
1.182,0.734614761
1.183,0.754155368
1.184,0.642415291
1.185,0.707836334
1.186,0.664872276
1.187,0.718609414
1.188,0.804922885
1.189,0.694029071
1.19,0.596538229
1.191,0.617296793
1.192,0.574530154
1.193,0.579190014
1.194,0.63457021
1.195,0.630272004
1.196,0.572111253
1.197,0.557890201
1.198,0.428401853
1.199,0.37572679
1.2,0.414061325
1.201,0.361682629
1.202,0.36155636
1.203,0.468316189
1.204,0.40405251
1.205,0.49708109
1.206,0.444167929
1.207,0.426218916
1.208,0.2963676
1.209,0.448102472
1.21,0.423886982
1.211,0.354516603
1.212,0.346461647
1.213,0.316612809
1.214,0.223771374
1.215,0.190920123
1.216,0.257576469
1.217,0.21088506
1.218,0.175554326
1.219,0.213413081
1.22,0.153440992
1.221,0.264785025
1.222,0.26719977
1.223,0.279710633
1.224,0.340638371
1.225,0.386903523
1.226,0.317367163
1.227,0.313503038
1.228,0.294652063
1.229,0.34328174
1.23,0.331727728
1.231,0.358863369
1.232,0.386873682
1.233,0.382410877
1.234,0.36186819
1.235,0.494716913
1.236,0.508677939
1.237,0.444158147
1.238,0.44768129
1.239,0.440386323
1.24,0.481885926
1.241,0.59210959
1.242,0.578888481
1.243,0.625540815
1.244,0.617285327
1.245,0.607201758
1.246,0.629763859
1.247,0.665344968
1.248,0.674888861
1.249,0.668721031
1.25,0.766940209
1.251,0.728279822
1.252,0.700838528
1.253,0.731783012
1.254,0.728051664
1.255,0.701729209
1.256,0.719151048
1.257,0.731062644
1.258,0.753245955
1.259,0.674109234
1.26,0.702082591
1.261,0.598785555
1.262,0.585353203
1.263,0.624879311
1.264,0.739380682
1.265,0.807324794
1.266,0.753627178
1.267,0.758766851
1.268,0.82143392
1.269,0.6693171
1.27,0.639613823
1.271,0.705775719
1.272,0.708972683
1.273,0.677525697
1.274,0.759058566
1.275,0.829044351
1.276,0.705356241
1.277,0.635580039
1.278,0.539482331
1.279,0.497722119
1.28,0.450438127
1.281,0.497861926
1.282,0.462240408
1.283,0.446972782
1.284,0.387670811
1.285,0.379294881
1.286,0.318488494
1.287,0.279307664
1.288,0.266403441
1.289,0.248087452
1.29,0.28270717
1.291,0.28043433
1.292,0.366746684
1.293,0.355416993
1.294,0.238966106
1.295,0.195412394
1.296,0.242600549
1.297,0.211180997
1.298,0.218560693
1.299,0.152811373
1.3,0.119529294
1.301,0.072105378
1.302,0.07795307
1.303,-0.064770874
1.304,-0.026373387
1.305,-0.002868873
1.306,0.018001126
1.307,0.082904934
1.308,0.158834774
1.309,0.238820058
1.31,0.276161442
1.311,0.40361672
1.312,0.271794972
1.313,0.248559584
1.314,0.228117826
1.315,0.230392893
1.316,0.173990413
1.317,0.141534443
1.318,0.159599708
1.319,0.032562454
1.32,0.053909716
1.321,-0.013229063
1.322,-0.093186698
1.323,-0.072137732
1.324,0.008159553
1.325,0.069840085
1.326,0.062982116
1.327,0.08163218
1.328,0.146607073
1.329,0.217088553
1.33,0.222268366
1.331,0.246604639
1.332,0.262794375
1.333,0.181085629
1.334,0.200381774
1.335,0.134589966
1.336,0.258576566
1.337,0.287150406
1.338,0.317421287
1.339,0.356162423
1.34,0.400602512
1.341,0.320239123
1.342,0.202927897
1.343,0.243343283
1.344,0.184648184
1.345,0.14308513
1.346,0.15045102
1.347,0.091244146
1.348,0.080223406
1.349,0.061227339
1.35,0.04878616
1.351,-0.102653877
1.352,-0.075450771
1.353,-0.073042446
1.354,-0.015830924
1.355,0.077392424
1.356,0.080371116
1.357,0.045775469
1.358,0.059162344
1.359,0.161692132
1.36,0.216644646
1.361,0.233145449
1.362,0.274872487
1.363,0.330501592
1.364,0.249956792
1.365,0.352664235
1.366,0.462045221
1.367,0.540299498
1.368,0.721884981
1.369,0.632917751
1.37,0.688783217
1.371,0.673037249
1.372,0.804987952
1.373,0.810365432
1.374,0.857363022
1.375,0.827973422
1.376,0.831417512
1.377,0.779878092
1.378,0.799867632
1.379,0.839031779
1.38,0.792097798
1.381,0.765949445
1.382,0.584051847
1.383,0.517982255
1.384,0.464338218
1.385,0.569033387
1.386,0.622268256
1.387,0.691986374
1.388,0.759203257
1.389,0.896079203
1.39,0.853258262
1.391,0.859140769
1.392,0.799990587
1.393,0.795116225
1.394,0.790299225
1.395,0.769250406
1.396,0.71207758
1.397,0.675390155
1.398,0.722581003
1.399,0.615899106
1.4,0.712296678
1.401,0.6587737
1.402,0.681394248
1.403,0.698844842
1.404,0.695450115
1.405,0.744665204
1.406,0.645506401
1.407,0.684355356
1.408,0.671390551
1.409,0.766821335
1.41,0.772465973
1.411,0.714207061
1.412,0.673623958
1.413,0.69662215
1.414,0.720011533
1.415,0.814356733
1.416,0.795407185
1.417,0.837786985
1.418,0.883615142
1.419,0.929536731
1.42,0.85977346
1.421,0.88132477
1.422,0.91193402
1.423,0.736629754
1.424,0.706698649
1.425,0.621797786
1.426,0.475656608
1.427,0.561307228
1.428,0.53383661
1.429,0.415088915
1.43,0.460217548
1.431,0.316459732
1.432,0.336427049
1.433,0.490163338
1.434,0.520326219
1.435,0.565536659
1.436,0.498071022
1.437,0.527564263
1.438,0.581120225
1.439,0.636185647
1.44,0.626579005
1.441,0.536018725
1.442,0.63436288
1.443,0.712604384
1.444,0.776871964
1.445,0.794632719
1.446,0.902309181
1.447,0.912200118
1.448,0.979097969
1.449,1.051780715
1.45,1.07031304
1.451,1.126045957
1.452,1.155818428
1.453,1.171286831
1.454,1.050225018
1.455,0.907483043
1.456,0.884812577
1.457,1.003392157
1.458,1.01834744
1.459,1.041878615
1.46,1.147245741
1.461,1.192355959
1.462,1.15912566
1.463,1.106127575
1.464,1.155857279
1.465,1.115065332
1.466,1.106421729
1.467,1.17106171
1.468,1.173858421
1.469,1.201277985
1.47,1.19512638
1.471,1.228557183
1.472,1.229265389
1.473,1.127983515
1.474,1.187680086
1.475,1.187600881
1.476,1.20641854
1.477,1.148415141
1.478,1.118446106
1.479,1.109904209
1.48,1.13903432
1.481,1.147890325
1.482,1.157008025
1.483,1.25938663
1.484,1.244293589
1.485,1.246848625
1.486,1.227280518
1.487,1.139410099
1.488,1.213693384
1.489,1.243932643
1.49,1.186304591
1.491,1.236081091
1.492,1.209000702
1.493,1.294935431
1.494,1.310784656
1.495,1.302069348
1.496,1.25545618
1.497,1.177929055
1.498,1.190526575
1.499,1.171791686
1.5,1.133423575
1.501,1.084777214
1.502,1.106934125
1.503,1.114773116
1.504,1.085428672
1.505,1.091726761
1.506,1.124762079
1.507,1.135663637
1.508,1.038381219
1.509,1.081421844
1.51,1.12846537
1.511,1.048879126
1.512,0.981641064
1.513,1.062711229
1.514,1.154246104
1.515,1.116425345
1.516,1.125927083
1.517,1.161423035
1.518,1.160189678
1.519,1.231541049
1.52,1.298637635
1.521,1.243164486
1.522,1.214106326
1.523,1.172913121
1.524,1.220593794
1.525,1.256237255
1.526,1.338151556
1.527,1.358054508
1.528,1.187239914
1.529,1.135309909
1.53,1.07745683
1.531,1.041897953
1.532,0.987729144
1.533,0.931936566
1.534,0.988407421
1.535,1.017244764
1.536,1.058766587
1.537,1.03137059
1.538,1.039376148
1.539,0.959653808
1.54,1.029725876
1.541,1.004802216
1.542,0.966656345
1.543,0.953056305
1.544,0.935077916
1.545,1.028936798
1.546,1.105167308
1.547,1.122820417
1.548,1.077572361
1.549,1.091435062
1.55,1.077590361
1.551,1.134560435
1.552,1.076026668
1.553,1.01915942
1.554,1.063024469
1.555,1.08737994
1.556,0.96299998
1.557,0.991609144
1.558,0.953429865
1.559,1.078909545
1.56,1.081490238
1.561,1.05903154
1.562,1.074373761
1.563,1.102515041
1.564,1.163984932
1.565,1.215641017
1.566,1.164529402
1.567,1.051920845
1.568,1.038818771
1.569,1.038232617
1.57,1.06786949
1.571,1.034932586
1.572,1.057849103
1.573,1.05974105
1.574,1.058602731
1.575,1.001686477
1.576,0.974414107
1.577,1.012325243
1.578,1.001451874
1.579,1.168317242
1.58,1.13883506
1.581,1.180299518
1.582,1.147923493
1.583,1.096974533
1.584,1.029907606
1.585,1.063078347
1.586,1.054657588
1.587,1.060859824
1.588,0.944710197
1.589,1.030897289
1.59,1.113429555
1.591,1.201162681
1.592,1.328291277
1.593,1.272768055
1.594,1.165654775
1.595,1.157707922
1.596,1.156485483
1.597,1.089969304
1.598,1.140460169
1.599,1.031753934
1.6,1.092516224
1.601,1.114491673
1.602,1.154714613
1.603,1.171048483
1.604,1.040819192
1.605,1.072792543
1.606,1.11629809
1.607,1.089234188
1.608,1.09261213
1.609,1.073144766
1.61,1.063391655
1.611,1.062131833
1.612,1.127123982
1.613,1.143775265
1.614,1.264825964
1.615,1.277312519
1.616,1.253827897
1.617,1.40255312
1.618,1.491623051
1.619,1.433400599
1.62,1.365537833
1.621,1.348782461
1.622,1.352654727
1.623,1.312016597
1.624,1.290212081
1.625,1.340508469
1.626,1.377900806
1.627,1.25707976
1.628,1.199142757
1.629,1.027985814
1.63,1.085287234
1.631,1.151950252
1.632,1.181177154
1.633,1.094569178
1.634,1.093879196
1.635,1.041206815
1.636,1.111860713
1.637,1.140942992
1.638,1.222747939
1.639,1.14204079
1.64,1.184477347
1.641,1.176382171
1.642,1.10401278
1.643,1.166812934
1.644,1.13675196
1.645,1.173371112
1.646,1.170382365
1.647,1.125799856
1.648,1.107016484
1.649,1.078019547
1.65,1.088219026
1.651,0.957746923
1.652,0.967189983
1.653,1.067930169
1.654,1.101871009
1.655,1.045210071
1.656,1.103376783
1.657,1.081371471
1.658,0.944183431
1.659,0.962918453
1.66,0.853144176
1.661,0.838982722
1.662,0.869138791
1.663,0.97692942
1.664,1.057238515
1.665,0.973530747
1.666,0.973398187
1.667,1.056803635
1.668,1.140256692
1.669,1.181773299
1.67,1.105055098
1.671,1.076309979
1.672,1.075102924
1.673,1.024035647
1.674,0.97346518
1.675,0.968919282
1.676,0.888685006
1.677,0.889628255
1.678,0.699391496
1.679,0.654824273
1.68,0.554469073
1.681,0.62219851
1.682,0.642024025
1.683,0.754322047
1.684,0.735222615
1.685,0.719849983
1.686,0.702482816
1.687,0.633418037
1.688,0.628023506
1.689,0.662932813
1.69,0.710674849
1.691,0.715705749
1.692,0.809788315
1.693,0.737004257
1.694,0.757197222
1.695,0.742945417
1.696,0.77204719
1.697,0.786428319
1.698,0.774547944
1.699,0.815437204
1.7,0.867558064
1.701,0.92375431
1.702,0.984527032
1.703,1.031149818
1.704,0.975117111
1.705,0.985785887
1.706,0.940150427
1.707,1.056614687
1.708,1.03468836
1.709,1.138994748
1.71,1.082310272
1.711,1.06795883
1.712,1.013475689
1.713,0.887809281
1.714,0.864277727
1.715,0.927688618
1.716,0.870747549
1.717,0.896904017
1.718,0.865507387
1.719,0.87933407
1.72,0.930700203
1.721,0.854773545
1.722,0.92131267
1.723,0.871796986
1.724,0.879801661
1.725,0.953142771
1.726,0.997724425
1.727,1.02208516
1.728,1.064651082
1.729,0.928130235
1.73,1.11409274
1.731,1.095248099
1.732,1.095734319
1.733,1.139709941
1.734,1.103123879
1.735,1.189887171
1.736,1.200596486
1.737,1.406178747
1.738,1.301810124
1.739,1.154873322
1.74,1.127445863
1.741,1.144960497
1.742,1.120800968
1.743,1.145303693
1.744,1.273290746
1.745,1.23766597
1.746,1.102224156
1.747,1.104331291
1.748,1.065678813
1.749,1.089413242
1.75,1.095888948
1.751,1.07067392
1.752,0.976497751
1.753,0.896694373
1.754,0.912900345
1.755,0.837549543
1.756,0.716382247
1.757,0.756690861
1.758,0.730041802
1.759,0.709161827
1.76,0.640184146
1.761,0.690948565
1.762,0.726172152
1.763,0.77754314
1.764,0.732579379
1.765,0.608731838
1.766,0.520682247
1.767,0.554052585
1.768,0.596577462
1.769,0.527316675
1.77,0.53482145
1.771,0.421145211
1.772,0.341970723
1.773,0.306970497
1.774,0.344546366
1.775,0.41959285
1.776,0.515685738
1.777,0.426636701
1.778,0.497225495
1.779,0.517277851
1.78,0.5925361
1.781,0.419961618
1.782,0.396989211
1.783,0.393148012
1.784,0.338190356
1.785,0.25649752
1.786,0.195435507
1.787,0.256899406
1.788,0.245582366
1.789,0.326650089
1.79,0.418219299
1.791,0.405373394
1.792,0.387230904
1.793,0.300908745
1.794,0.306479441
1.795,0.395800159
1.796,0.429233905
1.797,0.443642257
1.798,0.393874909
1.799,0.507879509
1.8,0.411800148
1.801,0.342607056
1.802,0.291869967
1.803,0.30709436
1.804,0.256736659
1.805,0.288978279
1.806,0.432958553
1.807,0.383559474
1.808,0.46012865
1.809,0.544210884
1.81,0.603104909
1.811,0.705168613
1.812,0.743526901
1.813,0.700852691
1.814,0.791376018
1.815,0.713256698
1.816,0.696928919
1.817,0.738074446
1.818,0.663926431
1.819,0.664054458
1.82,0.61967731
1.821,0.62115292
1.822,0.622352645
1.823,0.530100078
1.824,0.43572213
1.825,0.370802372
1.826,0.34224557
1.827,0.287179145
1.828,0.330148832
1.829,0.355313669
1.83,0.314321629
1.831,0.401324132
1.832,0.397469317
1.833,0.369588434
1.834,0.372882028
1.835,0.329645512
1.836,0.290955564
1.837,0.40193368
1.838,0.393051101
1.839,0.434724941
1.84,0.344903438
1.841,0.262624777
1.842,0.28074687
1.843,0.217345407
1.844,0.248138972
1.845,0.327281141
1.846,0.277773056
1.847,0.343372435
1.848,0.331299155
1.849,0.345336463
1.85,0.368700098
1.851,0.239664928
1.852,0.228791863
1.853,0.164841288
1.854,0.28257459
1.855,0.247229546
1.856,0.328296507
1.857,0.335858839
1.858,0.354141763
1.859,0.418809428
1.86,0.377382247
1.861,0.386356241
1.862,0.377691278
1.863,0.27591798
1.864,0.31208942
1.865,0.353380754
1.866,0.368408145
1.867,0.434205559
1.868,0.479105781
1.869,0.549709932
1.87,0.612311366
1.871,0.687238104
1.872,0.717560158
1.873,0.711230603
1.874,0.790090218
1.875,0.821907249
1.876,0.843952134
1.877,0.786046807
1.878,0.73974566
1.879,0.922015557
1.88,0.941638649
1.881,1.072648564
1.882,1.137133275
1.883,1.209358272
1.884,1.286205518
1.885,1.250326198
1.886,1.375161844
1.887,1.429469112
1.888,1.546847478
1.889,1.482706004
1.89,1.52790149
1.891,1.468099653
1.892,1.396337247
1.893,1.378865864
1.894,1.381378881
1.895,1.434603863
1.896,1.408019396
1.897,1.455140059
1.898,1.486849482
1.899,1.53399564
1.9,1.544810738
1.901,1.587427812
1.902,1.52641632
1.903,1.437419927
1.904,1.377400199
1.905,1.368149334
1.906,1.396438937
1.907,1.467575554
1.908,1.45704339
1.909,1.229685194
1.91,1.394969255
1.911,1.416033645
1.912,1.458718485
1.913,1.483817928
1.914,1.557824383
1.915,1.592443651
1.916,1.620729797
1.917,1.684149941
1.918,1.776968509
1.919,1.770744418
1.92,1.760413274
1.921,1.943894736
1.922,1.912462118
1.923,1.914976508
1.924,1.951228268
1.925,1.878193603
1.926,2.025093676
1.927,1.953102123
1.928,1.884465999
1.929,1.82813609
1.93,1.804154819
1.931,1.757571554
1.932,1.795638288
1.933,1.904351935
1.934,1.855418882
1.935,1.783059709
1.936,1.739353255
1.937,1.863171355
1.938,1.837871957
1.939,1.740946234
1.94,1.686069646
1.941,1.832734916
1.942,1.78673131
1.943,1.750618657
1.944,1.768433676
1.945,1.765018379
1.946,1.777818156
1.947,1.872089437
1.948,1.836626356
1.949,1.750368781
1.95,1.714620633
1.951,1.797303905
1.952,2.014347448
1.953,1.886286545
1.954,1.976337011
1.955,2.046759339
1.956,2.175590974
1.957,2.218972499
1.958,2.223142173
1.959,2.194053022
1.96,2.312590722
1.961,2.27204321
1.962,2.202249665
1.963,2.13128456
1.964,2.115607807
1.965,2.064266907
1.966,2.165464124
1.967,2.137219512
1.968,2.181112786
1.969,2.074266929
1.97,2.089764161
1.971,2.246764463
1.972,2.127136233
1.973,2.181454754
1.974,2.251688516
1.975,2.255635589
1.976,2.260394505
1.977,2.131623883
1.978,2.272364726
1.979,2.205833949
1.98,2.264766854
1.981,2.298360582
1.982,2.28902836
1.983,2.285064589
1.984,2.263654127
1.985,2.334831548
1.986,2.39749943
1.987,2.318383204
1.988,2.3441438
1.989,2.377620921
1.99,2.319011608
1.991,2.323538829
1.992,2.342766274
1.993,2.391961671
1.994,2.392476413
1.995,2.360470748
1.996,2.359706399
1.997,2.407305053
1.998,2.469304354
1.999,2.443759659
2,2.57742182
